Recovery of local entanglement in self-healing vector vortex Bessel beams

One of the most captivating properties of diffraction-free optical fields is their ability to reconstruct upon propagation in the presence of an obstacle both, classically and in the quantum regime. Here we demonstrate that the local entanglement, or non-separability, between the spatial and polarisation degrees of freedom also experience self-healing. We measured and quantified the degree of non-separability between the two degrees of freedom when propagating behind various obstructions, which were generated digitally. Experimental results show that even though the degree of non-separability reduces after the obstruction, it recovers to its maximum value within the classical self-healing distance. To confirm our findings, we performed a Clauser-Horne-Shimony-Holt Bell-like inequality measurement, proving the self-reconstruction of non-separability. These results indicate that local entanglement between internal degrees of freedom of a photon, can be recovered by suitable choice of the enveloping wave function.

==> Graph_Rdependence.eps_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Graph_Rdependence.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{233.31139512bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74789429)%
    \put(0,0){\includegraphics[width=\unitlength]{Graph_Rdependence.eps}}%
    \put(0.00901878,0.70935201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{max}}}%
    \put(0.01544796,0.10358302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{min}}}%
    \put(0.08765467,0.02785875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize $0$}}}%
    \put(0.87919266,0.02785873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize $600$}}}%
    \put(0.45166849,0.01438861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R$ in $\mbox{\textmu m}$}}}%
    \put(0.22539361,0.27285695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$I'_{\text{max}}\in[0, 1]$}}}%
    \put(0.22656008,0.2270656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{VQF}\in[0.88, 0.99]$}}}%
    \put(0.22682344,0.18124108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vert S\vert \in[2.74, 2.81]$}}}%
  \end{picture}%
\endgroup%

